How good is Good-Turing for Markov samples?

The Good-Turing (GT) estimator for the missing mass (i.e., total probability of missing symbols) in $n$ samples is the number of symbols that appeared exactly once divided by $n$. For i.i.d. samples, the bias and squared-error risk of the GT estimator can be shown to fall as $1/n$ by bounding the expected error uniformly over all symbols. In this work, we study convergence of the GT estimator for missing stationary mass (i.e., total stationary probability of missing symbols) of Markov samples on an alphabet $\mathcal{X}$ with stationary distribution $[\pi_x:x \in \mathcal{X}]$ and transition probability matrix (t.p.m.) $P$. This is an important and interesting problem because GT is widely used in applications with temporal dependencies such as language models assigning probabilities to word sequences, which are modelled as Markov. We show that convergence of GT depends on convergence of $(P^{\sim x})^n$, where $P^{\sim x}$ is $P$ with the $x$-th column zeroed out. This, in turn, depends on the Perron eigenvalue $\lambda^{\sim x}$ of $P^{\sim x}$ and its relationship with $\pi_x$ uniformly over $x$. For randomly generated t.p.ms and t.p.ms derived from New York Times and Charles Dickens corpora, we numerically exhibit such uniform-over-$x$ relationships between $\lambda^{\sim x}$ and $\pi_x$. This supports the observed success of GT in language models and practical text data scenarios. For Markov chains with rank-2, diagonalizable t.p.ms having spectral gap $\beta$, we show minimax rate upper and lower bounds of $1/(n\beta^5)$ and $1/(n\beta)$, respectively, for the estimation of stationary missing mass. This theoretical result extends the $1/n$ minimax rate for i.i.d. or rank-1 t.p.ms to rank-2 Markov, and is a first such minimax rate result for missing mass of Markov samples.

==> main.bib.txt <==
@ARTICLE{Asadi-Prasad-2014,  
author={M. {Asadi} and R. P. {Torghabeh} and N. P. {Santhanam}},  
journal={IEEE Transactions on Information Theory},   
title={Stationary and Transition Probabilities in Slow Mixing, Long Memory {M}arkov Processes},   
year={2014},  
volume={60},  
number={9},  
pages={5682-5701},}

@InProceedings{wolfer-kontorovich19,
  title = 	 {Minimax Learning of Ergodic {M}arkov Chains},
  author = 	 {Wolfer, Geoffrey and Kontorovich, Aryeh},
  booktitle = 	 {Proceedings of the 30th International Conference on Algorithmic Learning Theory},
  pages = 	 {904--930},
  year = 	 {2019}
}

@INPROCEEDINGS{FalahatgarTheertha16,
author={M. {Falahatgar} and A. {Orlitsky} and V. {Pichapati} and A. T. {Suresh}},
booktitle={2016 IEEE International Symposium on Information Theory (ISIT)},
title={Learning {M}arkov distributions: Does estimation trump compression?},
year={2016},
volume={},
number={},
pages={2689-2693},
keywords={data compression;Markov processes;redundancy;statistical distributions;Markov distribution learning;compression redundancy;i.i.d. distribution optimal estimation;cumulative estimation loss;compression trumps estimation;transition probability;Markov processes;Lead;Integrated circuits;Compression;learning;redundancy;estimation;Markov},
doi={10.1109/ISIT.2016.7541787},
ISSN={2157-8117},
month={July},}

@INPROCEEDINGS{PrasadSanthanam13,
author={M. {Asadi} and R. P. {Torghabeh} and N. P. {Santhanam}},
booktitle={2013 IEEE International Symposium on Information Theory},
title={Estimation in slow mixing, long memory channels},
year={2013},
volume={},
number={},
pages={2104-2108},
keywords={channel estimation;estimation theory;parameter estimation;probability;slow mixing long memory channel estimation;binary channel estimation;transition probability;channel parameter estimation;channel input-output process;length-n sample;coarser estimation model;Aldous' coupling argument;compression argument;Markov processes;Channel estimation;Estimation;Context;Channel models;Information rates},
doi={10.1109/ISIT.2013.6620597},
ISSN={2157-8095},
month={July},}

@inproceedings{HaoOrlitsky18,
author = {Hao, Yi and Orlitsky, Alon and Pichapati, Venkatadheeraj},
title = {On Learning {M}arkov Chains},
year = {2018},
publisher = {Curran Associates Inc.},
address = {Red Hook, NY, USA},
booktitle = {Proceedings of the 32nd International Conference on Neural Information Processing Systems},
pages = {646–655},
numpages = {10},
location = {Montr\'{e}al, Canada},
series = {NIPS’18}
}

@INPROCEEDINGS{Chandra19,

  author={Chandra, Prafulla and Pradeep, Aditya and Thangaraj, Andrew},

  booktitle={2019 National Conference on Communications (NCC)}, 

  title={Improved Tail Bounds for Missing Mass and Confidence Intervals for Good-Turing Estimator}, 

  year={2019},

  volume={},

  number={},

  pages={1-6},

  doi={10.1109/NCC.2019.8732184}}


@INPROCEEDINGS{Rajaraman17, 
author={N. Rajaraman and A. Thangaraj and A. T. Suresh}, 
booktitle={2017 IEEE International Symposium on Information Theory (ISIT)}, 
title={Minimax risk for missing mass estimation}, 
year={2017}, 
volume={}, 
number={}, 
pages={3025-3029}, 
month={June},}

@article{Gale1995,
author = { William A.   Gale  and  Geoffrey   Sampson },
title = {Good‐{T}uring frequency estimation without tears},
journal = {Journal of Quantitative Linguistics},
volume = {2},
number = {3},
pages = {217-237},
year  = {1995},
}

@article{Gale1991,
author = { Kenneth W.Church and  William A.Gale },
title = {Probability scoring for spelling correction},
journal = {Statistics and Computing},
volume = {1},
pages = {93-103},
year  = {1991},
}

@inproceedings{Song99,
author = {Song, Fei and Croft, W. Bruce},
title = {A General Language Model for Information Retrieval},
year = {1999},
publisher = {Association for Computing Machinery},
pages = {316–321},
series = {CIKM '99}
}

@article{Royle13,
author = { Keiichi Fukaya and J. Andrew Royle },
title = {Markov models for community dynamics allowing for observation error},
journal = {Ecology},
volume = {94},
number = {12},
pages = {2670-2677},
year  = {2013},

} 

@inproceedings{Chen1996,
 author = {Chen, Stanley F. and Goodman, Joshua},
 title = {An Empirical Study of Smoothing Techniques for Language Modeling},
 booktitle = {Proceedings of the 34th Annual Meeting on Association for Computational Linguistics},
 series = {ACL '96},
 year = {1996},
 location = {Santa Cruz, California},
 pages = {310--318},
 } 
 
 @article{Chao1992,
 author = {Anne Chao and Shen-Ming Lee},
 journal = {Journal of the American Statistical Association},
 number = {417},
 pages = {210--217},
 title = {Estimating the Number of Classes via Sample Coverage},
 volume = {87},
 year = {1992}
}

@article{Good1953,
 author = {I. J. Good},
 journal = {Biometrika},
 number = {3/4},
 pages = {237--264},
 title = {The Population Frequencies of Species and the Estimation of Population Parameters},
 volume = {40},
 year = {1953}
}

@CONFERENCE{Orlitsky2003,
author={Orlitsky, A. and Santhanam, N.P. and Zhang, J.},
title={Always {G}ood-{T}uring: Asymptotically optimal probability estimation},
booktitle={Annual Symposium on Foundations of Computer Science - Proceedings},
year={2003},
pages={179-188},
}

@INPROCEEDINGS{Wagner2006, 
author={A. B. Wagner and P. Viswanath and S. R. Kulkarni}, 
booktitle={2006 IEEE International Symposium on Information Theory}, 
title={Strong Consistency of the {G}ood-{T}uring Estimator}, 
year={2006}, 
volume={}, 
number={}, 
pages={2526-2530}, 
month={July},}


@INPROCEEDINGS{Wagner2007,

  author={Wagner, Aaron B. and Viswanath, Pramod and Kulkarni, Sanjeev R.},

  booktitle={2007 IEEE International Symposium on Information Theory}, 

  title={A Better Good-Turing Estimator for Sequence Probabilities}, 

  year={2007},

  volume={},

  number={},

  pages={2356-2360},

  doi={10.1109/ISIT.2007.4557571}}





@article{Drukh2005,
 author = {Drukh, Evgeny and Mansour, Yishay},
 title = {Concentration Bounds for Unigram Language Models},
 journal = {J. Mach. Learn. Res.},
 volume = {6},
 month = dec,
 year = {2005},
 issn = {1532-4435},
 pages = {1231--1264},
} 

@InProceedings{Acharya13,
  title = 	 {Optimal Probability Estimation  with Applications to Prediction and Classification},
  author = 	 {Jayadev Acharya and Ashkan Jafarpour and Alon Orlitsky and Ananda Theertha Suresh},
  booktitle = 	 {Proceedings of the 26th Annual Conference on Learning Theory},
  pages = 	 {764--796},
  year = 	 {2013},
  volume = 	 {30},
  }
  
 @incollection{Orlitsky2015,
title = {Competitive Distribution Estimation: Why is {G}ood-{T}uring Good},
author = {Orlitsky, Alon and Suresh, Ananda Theertha},
booktitle = {Advances in Neural Information Processing Systems 28},
pages = {2143--2151},
year = {2015}
} 

@article{ben-hamou2017,
author = "Ben-Hamou, Anna and Boucheron, Stéphane and Ohannessian, Mesrob I.",
journal = "Bernoulli",
month = "02",
number = "1",
pages = "249--287",
title = "Concentration inequalities in the infinite urn scheme for occupancy counts and the missing mass, with applications",
volume = "23",
year = "2017"
}

@inproceedings{McAllester2000,
 author = {McAllester, David A. and Schapire, Robert E.},
 title = {On the Convergence Rate of {G}ood-{T}uring Estimators},
 booktitle = {Proceedings of the Thirteenth Annual Conference on Computational Learning Theory},
 year = {2000},
 pages = {1--6},
 }
 
 @article{McAllester2003,
 author = {McAllester, David and Ortiz, Luis},
 title = {Concentration Inequalities for the Missing Mass and for Histogram Rule Error},
 journal = {J. Mach. Learn. Res.},
 volume = {4},
 month = dec,
 year = {2003},
 pages = {895--911},
} 

@article{berend2013,
author = "Berend, Daniel and Kontorovich, Aryeh",
journal = "Electron. Commun. Probab.",
pages = "7 pp.",
pno = "3",
title = "On the concentration of the missing mass",
volume = "18",
year = "2013"
}

@book{boucheron2013,
  title={Concentration Inequalities: A Nonasymptotic Theory of Independence},
  author={Boucheron, S. and Lugosi, G. and Massart, P.},
  isbn={9780199535255},
  year={2013},
  publisher={Oxford University Press},
  address={Oxford, UK},
}

@article{Dubhashi1998,
author = {Dubhashi, Devdatt and Ranjan, Desh},
title = {Balls and bins: A study in negative dependence},
journal = {Random Structures \& Algorithms},
volume = {13},
number = {2},
pages = {99-124},
year = 1998,
month = dec,
}

@techreport{renyi1961measures,
  title={On measures of entropy and information},
  author={R{\'e}nyi, Alfr{\'e}d},
  year={1961},
  institution={HUNGARIAN ACADEMY OF SCIENCES Budapest Hungary}
}

@article{arikan1996inequality,
  title={An inequality on guessing and its application to sequential decoding},
  author={Arikan, Erdal},
  journal={IEEE Transactions on Information Theory},
  volume={42},
  number={1},
  pages={99--105},
  year={1996},
  publisher={IEEE}
}

@article{hanawal2011guessing,
  title={Guessing revisited: A large deviations approach},
  author={Hanawal, Manjesh Kumar and Sundaresan, Rajesh},
  journal={IEEE Transactions on Information Theory},
  volume={57},
  number={1},
  pages={70--78},
  year={2011},
  publisher={IEEE}
}

@inproceedings{jenssen2003clustering,
  title={Clustering using {R}enyi's entropy},
  author={Jenssen, Robert and Hild, KE and Erdogmus, Deniz and Principe, Jose C and Eltoft, Torbj{\o}rn},
  booktitle={Neural Networks, 2003. Proceedings of the International Joint Conference on},
  volume={1},
  pages={523--528},
  year={2003},
  organization={IEEE}
}

@inproceedings{ma2000image,
  title={Image Registration with Minimum Spanning Tree Algorithm.},
  author={Ma, Bing and Hero III, Alfred O and Gorman, John D and Michel, Olivier JJ},
  booktitle={ICIP},
  pages={481--484},
  year={2000}
}

@inproceedings{mansour2009multiple,
  title={Multiple source adaptation and the {R}{\'e}nyi divergence},
  author={Mansour, Yishay and Mohri, Mehryar and Rostamizadeh, Afshin},
  booktitle={Proceedings of the Twenty-Fifth Conference on Uncertainty in Artificial Intelligence},
  pages={367--374},
  year={2009},
  organization={AUAI Press}
}

@article{neemuchwala2006image,
  title={Image registration methods in high-dimensional space},
  author={Neemuchwala, Huzefa and Hero, Alfred and Zabuawala, Sakina and Carson, Paul},
  journal={International Journal of Imaging Systems and Technology},
  volume={16},
  number={5},
  pages={130--145},
  year={2006},
  publisher={Wiley Online Library}
}

@article{pfister2004renyi,
  title={Renyi entropy, guesswork moments, and large deviations},
  author={Pfister, Charles-Edouard and Sullivan, Wayne G},
  journal={IEEE Transactions on Information Theory},
  volume={50},
  number={11},
  pages={2794--2800},
  year={2004},
  publisher={IEEE}
}

@article{batu2013testing,
  title={Testing closeness of discrete distributions},
  author={Batu, Tu{\u{g}}kan and Fortnow, Lance and Rubinfeld, Ronitt and Smith, Warren D and White, Patrick},
  journal={Journal of the ACM (JACM)},
  volume={60},
  number={1},
  pages={4},
  year={2013},
  publisher={ACM}
}

@article{xu1998energy,
  title={Energy, entropy and information potential for neural computation},
  author={Xu, Dongxin},
  year={1998},
  publisher={University of Florida}
}

@INPROCEEDINGS{Chandra19_ISIT,
author={P. {Chandra} and A. {Thangaraj}},
booktitle={2019 IEEE International Symposium on Information Theory (ISIT)},
title={Concentration and Tail Bounds for Missing Mass},
year={2019},
volume={},
number={},
pages={1862-1866},
keywords={probability;missing mass;exponential tail bounds;moment generating function;right tail bounds;best-known left tail bounds;probability;Upper bound;Random variables;Standards;Estimation;Entropy;Electrical engineering;Ecology},
doi={10.1109/ISIT.2019.8849429},
ISSN={2157-8095},
month={July},}

@INPROCEEDINGS{Acharya17,
author={J. {Acharya} and Y. {Bao} and Y. {Kang} and Z. {Sun}},
booktitle={2018 IEEE International Symposium on Information Theory (ISIT)},
title={Improved Bounds for Minimax Risk of Estimating Missing Mass},
year={2018},
volume={},
number={},
pages={326-330},
keywords={estimation theory;mean square error methods;minimax techniques;probability;Minimax risk;discrete distribution;missing mass probability;mean squared error;Good-Turing estimator;uniform distributions;maximum MSE;minimax MSE;missing mass estimation;Maximum likelihood estimation;Upper bound;Information theory;Random variables;Additives},
doi={10.1109/ISIT.2018.8437620},
ISSN={2157-8117},
month={June},}

 @incollection{markov_book,
  title={Finite state {M}arkov chains},
  author={Gallager, Robert G},
  booktitle={Discrete Stochastic Processes},
  pages={103--147},
  year={1996},
  publisher={Springer}
}

@article{chao2017seen,
  title={Seen once or more than once: Applying Good--Turing theory to estimate species richness using only unique observations and a species list},
  author={Chao, Anne and Colwell, Robert K and Chiu, Chun-Huo and Townsend, Ditch},
  journal={Methods in Ecology and Evolution},
  volume={8},
  number={10},
  pages={1221--1232},
  year={2017},
  publisher={Wiley Online Library}
}


@article{Colwell12,
title = { Models and estimators linking individual-based and sample-based rarefaction, extrapolation and comparison of assemblages }, 
author = {Colwell, Robert K and Chao, Anne and  Gotelli, Nicholas J and  Lin, Shang-Yi and  Mao, Chang Xuan and Chazdon, Robin L and Longino, John T  },
journal = { Journal of Plant Ecology }, 
volume={5},
  number={1},
  pages={3-21},
  year={2012}
}

@article{Ohannessian12,
title = { Rare probability estimation under regularly varying heavy tails }, 
author = { Ohannessian, M.I. and Dahleh, M.A. },
journal = { Conference on Learning Theory }, 
  pages={21.1 - 21.24},
  year={2012}
}


@InProceedings{hao_doubly_comp19,
  title = 	 {Doubly-Competitive Distribution Estimation},
  author =       {Hao, Yi and Orlitsky, Alon},
  booktitle = 	 {Proceedings of the 36th International Conference on Machine Learning},
  pages = 	 {2614--2623},
  year = 	 {2019},
  volume = 	 {97},
  series = 	 {Proceedings of Machine Learning Research},
  publisher =    {PMLR},
  }


@INPROCEEDINGS{Chandra19ISIT,
author={P. {Chandra} and A. {Thangaraj}},
booktitle={2019 IEEE International Symposium on Information Theory (ISIT)}, 
title={Concentration and Tail Bounds for Missing Mass}, 
year={2019},
volume={},
number={},
pages={1862-1866},}

@article{wolfer2018minimax,
  title={Minimax learning of ergodic {M}arkov chains},
  author={Wolfer, Geoffrey and Kontorovich, Aryeh},
  journal={arXiv preprint arXiv:1809.05014},
  year={2018}
}


@inproceedings{Hao2018learning,
  title={On learning {M}arkov chains},
  author={Hao, Yi and Orlitsky, Alon and Pichapati, Venkatadheeraj},
  booktitle={Advances in Neural Information Processing Systems},
  pages={648--657},
  year={2018}
}


@ARTICLE{Skrski2020MissingMI,
  journal={arXiv preprint, arXiv:2001.03603}, 
  title={Missing Mass in {M}arkov Chains},
  author={M. Sk{\'o}rski},
  year={2020},
  number = {}
}

@INPROCEEDINGS{Chandra20_ISIT,
 author={P. {Chandra} and A. {Thangaraj} and N. {Rajaraman}},
booktitle={2020 IEEE International Symposium on Information Theory (ISIT)}, 
title={Missing Mass of {M}arkov Chains}, 
  year={2020},
  volume={},
  number={},
  pages={1207-1212},
  doi={10.1109/ISIT44484.2020.9174252}}
  
  @article{naor2020,
author = "Naor, Assaf and Rao, Shravas and Regev, Oded",
doi = "10.1214/19-AIHP1039",
fjournal = "Annales de l'Institut Henri Poincaré, Probabilités et Statistiques",
journal = "Ann. Inst. H. Poincaré Probab. Statist.",
month = "08",
number = "3",
pages = "2270--2280",
publisher = "Institut Henri Poincaré",
title = "Concentration of {M}arkov chains with bounded moments",
volume = "56",
year = "2020"
}

@article{Kontorovich_2008,
   title={Concentration inequalities for dependent random variables via the martingale method},
   volume={36},
   ISSN={0091-1798},
   DOI={10.1214/07-aop384},
   number={6},
   journal={The Annals of Probability},
   publisher={Institute of Mathematical Statistics},
   author={Kontorovich, Leonid (Aryeh) and Ramanan, Kavita},
   year={2008},
   month={Nov},
   pages={2126–2158}
}

@ARTICLE{Chandra21_lv,
  journal={arXiv preprint, arXiv:2102.01938v1}, 
  title={Missing Mass of Rank-2 {M}arkov Chains},
  author={P. {Chandra} and A. {Thangaraj} and N. {Rajaraman}},
  url = {https://arxiv.org/pdf/2102.01938.pdf},
  year={2021}
}

@article{pillai2005perron,
  title={The Perron-Frobenius theorem: some of its applications},
  author={Pillai, S Unnikrishna and Suel, Torsten and Cha, Seunghun},
  journal={IEEE Signal Processing Magazine},
  volume={22},
  number={2},
  pages={62--75},
  year={2005},
  publisher={IEEE}
}

@incollection{yu1997lecam,
  title={Assouad, fano, and le cam},
  author={Yu, Bin},
  booktitle={Festschrift for Lucien Le Cam},
  pages={423--435},
  year={1997},
  publisher={Springer}
}

@article{bartlett_1951, title={The frequency goodness of fit test for probability chains}, volume={47}, DOI={10.1017/S0305004100026402}, number={1}, journal={Mathematical Proceedings of the Cambridge Philosophical Society}, publisher={Cambridge University Press}, author={Bartlett, M. S.}, year={1951}, pages={86–95}}

@article{AG57,
 ISSN = {00034851},
 author = {T. W. Anderson and Leo A. Goodman},
 journal = {The Annals of Mathematical Statistics},
 number = {1},
 pages = {89--110},
 publisher = {Institute of Mathematical Statistics},
 title = {Statistical Inference about Markov Chains},
 volume = {28},
 year = {1957}
}

@article{Bil61,
 ISSN = {00034851},
 author = {Patrick Billingsley},
 journal = {The Annals of Mathematical Statistics},
 number = {1},
 pages = {12--40},
 publisher = {Institute of Mathematical Statistics},
 title = {Statistical Methods in Markov Chains},
 volume = {32},
 year = {1961}
}

@article{sinkhorn_1966, title={A Relationship between Arbitrary Positive Matrices and Stochastic Matrices}, volume={18}, DOI={10.4153/CJM-1966-033-9}, journal={Canadian Journal of Mathematics}, publisher={Cambridge University Press}, author={Sinkhorn, Richard}, year={1966}, pages={303–306}}

@INPROCEEDINGS{sudeep_16,

  author={Kamath, Sudeep and Verdú, Sergio},

  booktitle={2016 IEEE International Symposium on Information Theory (ISIT)}, 

  title={Estimation of entropy rate and Rényi entropy rate for Markov chains}, 

  year={2016},

  volume={},

  number={},

  pages={685-689},

  doi={10.1109/ISIT.2016.7541386}}


@inproceedings{Weissman_18,
author = {Han, Yanjun and Jiao, Jiantao and Lee, Chuan-Zheng and Weissman, Tsachy and Wu, Yihong and Yu, Tiancheng},
title = {Entropy Rate Estimation for Markov Chains with Large State Space},
year = {2018},
publisher = {Curran Associates Inc.},
address = {Red Hook, NY, USA},
booktitle = {Proceedings of the 32nd International Conference on Neural Information Processing Systems},
pages = {9803–9814},
numpages = {12},
location = {Montr\'{e}al, Canada},
series = {NIPS'18}
}

@INPROCEEDINGS{obremski_20,

  author={Obremski, Maciej and Skorski, Maciej},

  booktitle={2020 IEEE International Symposium on Information Theory (ISIT)}, 

  title={Complexity of Estimating Rényi Entropy of Markov Chains}, 

  year={2020},

  volume={},

  number={},

  pages={2264-2269},

  doi={10.1109/ISIT44484.2020.9174261}}


@article{Kontorovich_19,
author = {Daniel Hsu and Aryeh Kontorovich and David A. Levin and Yuval Peres and Csaba Szepesvári and Geoffrey Wolfer},
title = {{Mixing time estimation in reversible Markov chains from a single sample path}},
volume = {29},
journal = {The Annals of Applied Probability},
number = {4},
publisher = {Institute of Mathematical Statistics},
pages = {2439 -- 2480},
keywords = {empirical confidence interval, Markov chains, mixing time, spectral gap},
year = {2019},
doi = {10.1214/18-AAP1457}
}


@inproceedings{daskalakis2018testing,
  title={Testing symmetric markov chains from a single trajectory},
  author={Daskalakis, Constantinos and Dikkala, Nishanth and Gravin, Nick},
  booktitle={Conference On Learning Theory},
  pages={385--409},
  year={2018},
  organization={PMLR}
}



@InProceedings{cherapanamjeri19a,
  title = 	 {Testing Symmetric Markov Chains Without Hitting},
  author =       {Cherapanamjeri, Yeshwanth and Bartlett, Peter L.},
  booktitle = 	 {Proceedings of the Thirty-Second Conference on Learning Theory},
  pages = 	 {758--785},
  year = 	 {2019},
  editor = 	 {Beygelzimer, Alina and Hsu, Daniel},
  volume = 	 {99},
  series = 	 {Proceedings of Machine Learning Research},
  month = 	 {25--28 Jun},
  publisher =    {PMLR}
}


@inproceedings{wolfer2020minimax,
  title={Minimax testing of identity to a reference ergodic markov chain},
  author={Wolfer, Geoffrey and Kontorovich, Aryeh},
  booktitle={International Conference on Artificial Intelligence and Statistics},
  pages={191--201},
  year={2020},
  organization={PMLR}
}

@article{fried2021identity,
  title={Identity testing of reversible Markov chains},
  author={Fried, Sela and Wolfer, Geoffrey},
  journal={arXiv preprint arXiv:2105.06347},
  year={2021}
}





@ARTICLE{chandra2021estimation,
  journal={arXiv preprint, arXiv:2110.01968}, 
  title={ Estimation and Concentration of Missing Mass of Functions of Discrete Probability Distributions },
  author={P. {Chandra} and A. {Thangaraj}},
  url = {https://arxiv.org/pdf/2110.01968.pdf},
  year={2021}
}


@inproceedings{han2021optimal_pred,
author = {Han, Yanjun and Jana, Soham and Wu, Yihong},
 booktitle = {Advances in Neural Information Processing Systems},
 pages = {11233--11246},
 title = {Optimal prediction of Markov chains with and without spectral gap},
 volume = {34},
 year = {2021}
}

@inproceedings{Hao_PML_19,

 author = {Hao, Yi and Orlitsky, Alon},
 booktitle = {Advances in Neural Information Processing Systems},
 pages = {},
 title = {The Broad Optimality of Profile Maximum Likelihood},
 volume = {32},
 year = {2019}
}

@inproceedings{Profile_ent_20,

 author = {Hao, Yi and Orlitsky, Alon},
 booktitle = {Advances in Neural Information Processing Systems},
 pages = {6947--6958},
 title = {Profile Entropy: A Fundamental Measure for the Learnability and Compressibility of Distributions},
 volume = {33},
 year = {2020}
}

@INPROCEEDINGS{Painsky21,

  author={Painsky, Amichai},

  booktitle={2021 IEEE Information Theory Workshop (ITW)}, 

  title={Refined Convergence Rates of the Good-Turing Estimator}, 

  year={2021},

  volume={},

  number={},

  pages={1-5},

  doi={10.1109/ITW48936.2021.9611389}}

@inproceedings{Abs_disc_17,

 author = {Falahatgar, Moein and Ohannessian, Mesrob I and Orlitsky, Alon and Pichapati, Venkatadheeraj},
 booktitle = {Advances in Neural Information Processing Systems},
 pages = {},
 title = {The power of absolute discounting: all-dimensional distribution estimation},
 volume = {30},
 year = {2017}
}

@Article{Ohannessian19,
AUTHOR = {Mossel, Elchanan and Ohannessian, Mesrob I.},
TITLE = {On the Impossibility of Learning the Missing Mass},
JOURNAL = {Entropy},
VOLUME = {21},
YEAR = {2019},
NUMBER = {1},
ARTICLE-NUMBER = {28}
}

@InProceedings{Kamath15,
  title = 	 {On Learning Distributions from their Samples},
  author = 	 {Kamath, Sudeep and Orlitsky, Alon and Pichapati, Dheeraj and Suresh, Ananda Theertha},
  booktitle = 	 {Proceedings of The 28th Conference on Learning Theory},
  pages = 	 {1066--1100},
  year = 	 {2015},
  volume = 	 {40},
  series = 	 {Proceedings of Machine Learning Research},
  address = 	 {Paris, France},
  month = 	 {03--06 Jul},
  publisher =    {PMLR},
}



@INPROCEEDINGS{Skorski21,

  author={Skorski, Maciej},

  booktitle={2021 IEEE International Symposium on Information Theory (ISIT)}, 

  title={Mean-Squared Accuracy of Good-Turing Estimator}, 

  year={2021},

  volume={},

  number={},

  pages={2846-2851},

  doi={10.1109/ISIT45174.2021.9518169}}
  
  
  @INPROCEEDINGS{Olgica_21,

  author={Chien, Eli and Milenkovic, Olgica and Nedich, Angelia},

  booktitle={2021 IEEE International Symposium on Information Theory (ISIT)}, 

  title={Support Estimation with Sampling Artifacts and Errors}, 

  year={2021},

  volume={},

  number={},

  pages={244-249},

  doi={10.1109/ISIT45174.2021.9517892}}

@inproceedings{Olgica_09,
  title={Small-sample distribution estimation over sticky channels},
  author={Farnoud, Farzad and Milenkovic, Olgica and Santhanam, Narayana Prasad},
  booktitle={2009 IEEE International Symposium on Information Theory},
  pages={1125--1129},
  year={2009},
  organization={IEEE}
}

@inproceedings{Olgica_12,
  title={Alternating markov chains for distribution estimation in the presence of errors},
  author={Farnoud, Farzad and Santhanam, Narayana P and Milenkovic, Olgica},
  booktitle={2012 IEEE International Symposium on Information Theory Proceedings},
  pages={2017--2021},
  year={2012},
  organization={IEEE}
}

@ARTICLE{nanopore_16,

  author={Magner, Abram and Duda, Jarosław and Szpankowski, Wojciech and Grama, Ananth},

  journal={IEEE Transactions on Molecular, Biological and Multi-Scale Communications}, 

  title={Fundamental Bounds for Sequence Reconstruction From Nanopore Sequencers}, 

  year={2016},

  volume={2},

  number={1},

  pages={92-106},

  doi={10.1109/TMBMC.2016.2630056}}

@ARTICLE{Olgica_15,

  author={Yazdi, S. M. Hossein Tabatabaei and Kiah, Han Mao and Garcia-Ruiz, Eva and Ma, Jian and Zhao, Huimin and Milenkovic, Olgica},

  journal={IEEE Transactions on Molecular, Biological and Multi-Scale Communications}, 

  title={DNA-Based Storage: Trends and Methods}, 

  year={2015},

  volume={1},

  number={3},

  pages={230-248},

  doi={10.1109/TMBMC.2016.2537305}}

@ARTICLE{fried2021alphalazy,
      title={On the $\alpha$-lazy version of Markov chains in estimation and testing problems}, 
      author={Sela Fried and Geoffrey Wolfer},
      journal={arXiv preprint, arXiv:2105.09536}, 
      year={2021},
      primaryClass={stat.ML}
}

@ARTICLE{Chandra22_lv,
      title={Missing Mass Estimation from Sticky Channels}, 
      author={Prafulla Chandra and Andrew Thangaraj and Nived Rajaraman},
      journal={arXiv preprint, arXiv:2202.02772}, 
      year={2022},
      eprint={2202.02772},
      primaryClass={math.ST}
}

@INPROCEEDINGS{Chandra22,

  author={Chandra, Prafulla and Thangaraj, Andrew and Rajaraman, Nived},

  booktitle={2022 IEEE International Symposium on Information Theory (ISIT)}, 

  title={Missing Mass Estimation from Sticky Channels}, 

  year={2022},

  volume={},

  number={},

  pages={910-915},

  doi={10.1109/ISIT50566.2022.9834573},
  url = {https://arxiv.org/pdf/2202.02772.pdf}
  }


@ARTICLE{Skrski2020MissingMI,
  journal={arXiv preprint, arXiv:2001.03603}, 
  title={Missing Mass in {M}arkov Chains},
  author={M. Sk{\'o}rski},
  year={2020},
  number = {}
}

@ARTICLE{Tong06,

  author={Budianu, C. and Ben-David, S. and Tong, L.},

  journal={IEEE Transactions on Signal Processing}, 

  title={Estimation of the number of operating sensors in large-scale sensor networks with mobile access}, 

  year={2006},

  volume={54},

  number={5},

  pages={1703-1715},

  doi={10.1109/TSP.2006.871973}}

   @ARTICLE{Hutchinson_11,

  author={Hutchinson, Brian and Ostendorf, Mari and Fazel, Maryam},

  journal={IEEE Signal Processing Letters}, 

  title={Low Rank Language Models for Small Training Sets}, 

  year={2011},

  volume={18},

  number={9},

  pages={489-492},

  doi={10.1109/LSP.2011.2160850}}

  
@article{Painsky22,
title = "Generalized Good-Turing Improves Missing Mass Estimation",
author = "Amichai Painsky",
note = "Publisher Copyright: {\textcopyright} 2022 American Statistical Association.",
year = "2022",
doi = "10.1080/01621459.2021.2020658",
language = "אנגלית",
journal = "Journal of the American Statistical Association",
issn = "0162-1459",
publisher = "Taylor and Francis Ltd.",
}


@ARTICLE{Cheraghchi19,

  author={Cheraghchi, Mahdi and Ribeiro, João},

  journal={IEEE Transactions on Information Theory}, 

  title={Sharp Analytical Capacity Upper Bounds for Sticky and Related Channels}, 

  year={2019},

  volume={65},

  number={11},

  pages={6950-6974},

  doi={10.1109/TIT.2019.2920375}}

 @ARTICLE{Mitzenmacher08,

  author={Mitzenmacher, Michael},

  journal={IEEE Transactions on Information Theory}, 

  title={Capacity Bounds for Sticky Channels}, 

  year={2008},

  volume={54},

  number={1},

  pages={72-77},

  doi={10.1109/TIT.2007.911291}}


@article{Kontorovich_20,
  title={Learning discrete distributions with infinite support},
  author={Cohen, Doron and Kontorovich, Aryeh and Wolfer, Geoffrey},
  journal={Advances in Neural Information Processing Systems},
  volume={33},
  pages={3942--3951},
  year={2020}
}


@article{CHURCH_91,
title = {A comparison of the enhanced Good-Turing and deleted estimation methods for estimating probabilities of English bigrams},
journal = {Computer Speech & Language},
volume = {5},
number = {1},
pages = {19-54},
year = {1991},
issn = {0885-2308},
doi = {https://doi.org/10.1016/0885-2308(91)90016-J},
author = {Kenneth W. Church and William A. Gale},
}

@article{Shen_03,
 ISSN = {00129658, 19399170},
 author = {Tsung-Jen Shen and Anne Chao and Chih-Feng Lin},
 journal = {Ecology},
 number = {3},
 pages = {798--804},
 publisher = {Ecological Society of America},
 title = {Predicting the Number of New Species in Further Taxonomic Sampling},
 urldate = {2022-10-28},
 volume = {84},
 year = {2003}
}

@article{vu_07,
  title={Coverage-adjusted entropy estimation},
  author={Vu, Vincent Q and Yu, Bin and Kass, Robert E},
  journal={Statistics in medicine},
  volume={26},
  number={21},
  pages={4039--4060},
  year={2007},
  publisher={Wiley Online Library}
}

@article{Painsky_22JMLR,
  author  = {Amichai Painsky},
  title   = {Convergence Guarantees for the Good-Turing Estimator},
  journal = {Journal of Machine Learning Research},
  year    = {2022},
  volume  = {23},
  number  = {279},
  pages   = {1--37},
  url     = {http://jmlr.org/papers/v23/21-1528.html}
}


@inproceedings{falahatgar_20,
  title={Towards Competitive N-gram Smoothing},
  author={Falahatgar, Moein and Ohannessian, Mesrob and Orlitsky, Alon and Pichapati, Venkatadheeraj},
  booktitle={International Conference on Artificial Intelligence and Statistics},
  pages={4206--4215},
  year={2020},
  organization={PMLR}
}

@inproceedings{falahatgar_16,
 author = {Falahatgar, Moein and Ohannessian, Mesrob I and Orlitsky, Alon},
 booktitle = {Advances in Neural Information Processing Systems},
 title = {Near-Optimal Smoothing of Structured Conditional Probability Matrices},
 volume = {29},
 year = {2016}
}

@INPROCEEDINGS{MKB11,

  author={Mikolov, Tomáš and Kombrink, Stefan and Burget, Lukáš and Černocký, Jan and Khudanpur, Sanjeev},

  booktitle={2011 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)}, 

  title={Extensions of recurrent neural network language model}, 

  year={2011},

  volume={},

  number={},

  pages={5528-5531},

  doi={10.1109/ICASSP.2011.5947611}}

  @techreport{SPC14,
title	= {Skip-gram Language Modeling Using Sparse Non-negative Matrix Probability Estimation},
author	= {Noam M. Shazeer and Joris Pelemans and Ciprian Chelba},
year	= {2014},
URL	= {http://arxiv.org/abs/1412.1454},
institution	= {Google}
}

@inproceedings{WPM15,
  title={Scaling recurrent neural network language models},
  author={Williams, Will and Prasad, Niranjani and Mrva, David and Ash, Tom and Robinson, Tony},
  booktitle={2015 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={5391--5395},
  year={2015},
  organization={IEEE}
}

@inproceedings{KN95,
  title={Improved backing-off for m-gram language modeling},
  author={Kneser, Reinhard and Ney, Hermann},
  booktitle={1995 international conference on acoustics, speech, and signal processing},
  volume={1},
  pages={181--184},
  year={1995},
  organization={IEEE}
}

@article{hutchinson2011low,
  title={Low rank language models for small training sets},
  author={Hutchinson, Brian and Ostendorf, Mari and Fazel, Maryam},
  journal={IEEE Signal Processing Letters},
  volume={18},
  number={9},
  pages={489--492},
  year={2011},
  publisher={IEEE}
}


@article{parikh2013language,
  title={Language modeling with power low rank ensembles},
  author={Parikh, Ankur P and Saluja, Avneesh and Dyer, Chris and Xing, Eric P},
  journal={arXiv preprint arXiv:1312.7077},
  year={2013}
}

@book{levin2008markov,
  author = {Levin, D.A. and Peres, Y. and Wilmer, E.L.},
  isbn = {9780821886274},
  publisher = {American Mathematical Soc.},
  title = {Markov Chains and Mixing Times},
  year = 2008
}

@article{hutchinson2015sparse,
  title={A sparse plus low-rank exponential language model for limited resource scenarios},
  author={Hutchinson, Brian and Ostendorf, Mari and Fazel, Maryam},
  journal={IEEE/ACM Transactions on Audio, Speech, and Language Processing},
  volume={23},
  number={3},
  pages={494--504},
  year={2015},
  publisher={IEEE}
}

@article{brown92_class,
  title={Class-based n-gram models of natural language},
  author={Brown, Peter F and Della Pietra, Vincent J and Desouza, Peter V and Lai, Jennifer C and Mercer, Robert L},
  journal={Computational linguistics},
  volume={18},
  number={4},
  pages={467--480},
  year={1992}
}

@inproceedings{kneser93_class,
  title={Improved clustering techniques for class-based statistical language modelling.},
  author={Kneser, Reinhard and Ney, Hermann},
  booktitle={Eurospeech},
  volume={93},
  pages={973--76},
  year={1993}
}

@inproceedings{Hsu14_class,
  title={A Spectral Algorithm for Learning Class-Based n-gram Models of Natural Language.},
  author={Stratos, Karl and Kim, Do-kyum and Collins, Michael and Hsu, Daniel J},
  booktitle={UAI},
  pages={762--771},
  year={2014}
}

@book{chen96_thesis,
  title={Building probabilistic models for natural language},
  author={Chen, Stanley F},
  year={1996},
  publisher={Harvard University}
}

@article{skorski_Markov_M0,
  title={Missing mass concentration for Markov chains},
  author={Skorski, Maciej},
  journal={arXiv preprint arXiv:2001.03603},
  year={2020}
}
